XMem: Long-Term Video Object Segmentation with an Atkinson-Shiffrin Memory Model

We present XMem, a video object segmentation architecture for long videos with unified feature memory stores inspired by the Atkinson-Shiffrin memory model. Prior work on video object segmentation typically only uses one type of feature memory. For videos longer than a minute, a single feature memory model tightly links memory consumption and accuracy. In contrast, following the Atkinson-Shiffrin model, we develop an architecture that incorporates multiple independent yet deeply-connected feature memory stores: a rapidly updated sensory memory, a high-resolution working memory, and a compact thus sustained long-term memory. Crucially, we develop a memory potentiation algorithm that routinely consolidates actively used working memory elements into the long-term memory, which avoids memory explosion and minimizes performance decay for long-term prediction. Combined with a new memory reading mechanism, XMem greatly exceeds state-of-the-art performance on long-video datasets while being on par with state-of-the-art methods (that do not work on long videos) on short-video datasets. Code is available at https://hkchengrex.github.io/XMem

==> appendix/bw/note.txt <==
0 (4, 24, 611)                                                                                                                                                                                                     
1 (4, 40, 275)                                                                                                                                                                                                     
2 (4, 248, 739)                                     
3 (4, 40, 611)                                      
4 (1, 88, 419)                                      
5 (4, 40, 291)                                      
6 (2, 104, 387)                                     
7 (4, 24, 259)                                      
8 (4, 24, 371)                                      
9 (3, 40, 771)                                      
10 (3, 24, 323)                                                                                          
11 (4, 24, 275)                                     
12 (3, 40, 419)                                     
13 (4, 24, 291)
14 (4, 88, 819)
15 (3, 136, 819)
16 (4, 104, 819)
17 (3, 24, 659)
18 (4, 40, 371)
19 (3, 24, 675)
20 (4, 72, 819)
21 (0, 88, 451)
22 (0, 88, 467)
23 (4, 24, 579)
24 (4, 264, 739)
25 (4, 72, 403)
26 (4, 72, 595)
27 (4, 40, 547)
28 (4, 24, 531)
29 (4, 248, 723)
30 (4, 24, 339)
31 (4, 24, 467)
32 (4, 24, 483)
33 (3, 56, 771)
34 (1, 88, 451)
35 (1, 88, 355)
36 (0, 72, 467)
37 (4, 88, 259)
38 (1, 104, 451)
39 (4, 40, 435)
40 (4, 40, 243)
41 (2, 152, 387)
42 (4, 24, 515)
43 (3, 72, 771)
44 (3, 56, 323)
45 (4, 376, 259)
46 (4, 88, 371)
47 (4, 104, 787)
48 (2, 104, 803)
49 (1, 88, 371)
50 (2, 40, 819)
51 (1, 120, 467)
52 (3, 152, 483)
53 (2, 136, 819)
54 (0, 104, 451)
55 (2, 72, 323)
56 (0, 344, 307)
57 (3, 168, 771)
58 (4, 72, 339)
59 (0, 104, 483)
60 (3, 56, 531)
61 (4, 136, 291)
62 (4, 40, 419)
63 (2, 152, 819)


==> appendix/pk/note.txt <==
1 (4, 152, 83)                                      
2 (4, 8, 515)                                       
3 (4, 24, 515)                                      
4 (4, 168, 99)                                      
5 (4, 200, 643)                                     
6 (4, 136, 67)                                      
7 (4, 40, 515)                                      
8 (4, 184, 99)
9 (4, 24, 531)                                                                                                                                                                                              
10 (3, 40, 547)                                     
11 (2, 168, 67)                                     
12 (3, 168, 67)                                     
13 (4, 136, 83)                                     
14 (2, 184, 67)                                     
15 (4, 168, 83)                                     
16 (4, 168, 67)                                     
17 (3, 168, 83)                                     
18 (4, 152, 67)                                     
19 (3, 152, 83)                                     
20 (4, 184, 83)                                     
21 (4, 168, 115)                                    
22 (4, 200, 659)                                    
23 (4, 184, 115)                                    
24 (4, 136, 35)                                     
25 (3, 168, 99)                                     
26 (4, 200, 67)                                     
27 (4, 168, 35)                                     
28 (2, 152, 67)                                                                                          
29 (2, 168, 83)                                     
30 (4, 168, 131)                                    
31 (2, 152, 83)                                     
32 (1, 248, 547)                                    
33 (4, 168, 147)                                    
34 (4, 152, 35)                                                                                                                                                                                                    
35 (2, 136, 67)                                     
36 (2, 152, 99)                                                                                                                                                                                                    
37 (4, 168, 19)                                                                                                                                                                                                    
38 (2, 152, 51)                                                                                                                                                                                                    
39 (3, 440, 339)                                    
40 (2, 184, 83)                                                                                                                                                                                                    
41 (4, 216, 643)                                                                                                                                                                                                   
42 (3, 184, 51)                                     
43 (3, 136, 83)                                                                                          
44 (1, 168, 579)                                                                                         
45 (2, 136, 83)                                     
46 (4, 152, 99)                                                                                          
47 (2, 216, 563)                                                                                                                                                                                                   
48 (4, 200, 51)                                                                                          
49 (3, 152, 67)                                     
50 (4, 24, 499)                                                                                          
51 (2, 168, 99)                                     
52 (4, 184, 67)                                                                                          
53 (4, 152, 227)                                    
54 (3, 456, 451)                                                                                         
55 (4, 120, 547)                                    
56 (3, 184, 147)                                    
57 (4, 184, 131)                                    
58 (4, 200, 115)                                    
59 (2, 168, 51)                                     
60 (2, 472, 355)                                    
61 (4, 424, 419)                                    
62 (4, 168, 227)                                    
63 (3, 104, 83)

